Batched Ranged Random Integer Generation

Pseudorandom values are often generated as 64-bit binary words. These random words need to be converted into ranged values without statistical bias. We present an efficient algorithm to generate multiple independent uniformly-random bounded integers from a single uniformly-random binary word, without any bias. In the common case, our method uses one multiplication and no division operations per value produced. In practice, our algorithm can more than double the speed of unbiased random shuffling for small to moderately large arrays.

==> results_with_naive/icelake_results.txt <==
Size of precomputed values 64 kB
Size of shuffle      : 16384 words
Size of shuffle      : 0.125 MB
standard shuffle (lehmer)                     :   0.66 Gi/s   5.31 GB/s best,  5.19 GB/s average, ( 2 %)   3.20 GHz   0.60 c/b   2.25 i/b  18.01 i/e   3.74 i/c
batch shuffle 2 (lehmer)                      :   1.04 Gi/s   8.35 GB/s best,  8.16 GB/s average, ( 2 %)   3.20 GHz   0.38 c/b   1.69 i/b  13.52 i/e   4.40 i/c
batch shuffle 2-6 (lehmer)                    :   1.27 Gi/s  10.13 GB/s best,  9.92 GB/s average, ( 2 %)   3.21 GHz   0.32 c/b   1.28 i/b  10.20 i/e   4.03 i/c
naive batch shuffle 2 (lehmer)                :   0.84 Gi/s   6.76 GB/s best,  6.46 GB/s average, ( 5 %)   3.20 GHz   0.47 c/b   2.00 i/b  16.01 i/e   4.23 i/c
standard shuffle (PCG)                        :   0.41 Gi/s   3.32 GB/s best,  3.29 GB/s average, ( 1 %)   3.20 GHz   0.96 c/b   3.25 i/b  26.01 i/e   3.38 i/c
batch shuffle 2 (PCG)                         :   0.77 Gi/s   6.13 GB/s best,  5.71 GB/s average, ( 7 %)   3.20 GHz   0.52 c/b   2.38 i/b  19.02 i/e   4.55 i/c
batch shuffle 2-6 (PCG)                       :   1.07 Gi/s   8.53 GB/s best,  8.22 GB/s average, ( 4 %)   3.20 GHz   0.38 c/b   1.55 i/b  12.38 i/e   4.12 i/c
naive batch shuffle 2 (PCG)                   :   0.62 Gi/s   4.96 GB/s best,  4.83 GB/s average, ( 3 %)   3.20 GHz   0.64 c/b   2.50 i/b  20.02 i/e   3.88 i/c
standard shuffle (chacha)                     :   0.06 Gi/s   0.50 GB/s best,  0.49 GB/s average, ( 1 %)   3.19 GHz   6.41 c/b  17.41 i/b  139.26 i/e   2.72 i/c
batch shuffle 2 (chacha)                      :   0.13 Gi/s   1.07 GB/s best,  1.03 GB/s average, ( 4 %)   3.19 GHz   3.00 c/b   9.52 i/b  76.14 i/e   3.18 i/c
batch shuffle 2-6 (chacha)                    :   0.26 Gi/s   2.05 GB/s best,  1.97 GB/s average, ( 4 %)   3.20 GHz   1.56 c/b   4.92 i/b  39.36 i/e   3.16 i/c
naive batch shuffle 2 (chacha)                :   0.12 Gi/s   0.93 GB/s best,  0.84 GB/s average, (11 %)   3.19 GHz   3.43 c/b   9.58 i/b  76.64 i/e   2.79 i/c
directed_shuffle (as a reference)             :   1.25 Gi/s   9.97 GB/s best,  9.77 GB/s average, ( 2 %)   3.21 GHz   0.32 c/b   0.75 i/b   6.01 i/e   2.34 i/c


==> results_with_naive/m2_results.txt <==

Size of precomputed values 64 kB
Size of shuffle      : 16384 words
Size of shuffle      : 0.125 MB
standard shuffle (lehmer)                     :   0.82 Gi/s   6.59 GB/s best,  6.43 GB/s average, ( 3 %)   3.52 GHz   0.53 c/b   2.23 i/b  17.86 i/e   4.18 i/c 
batch shuffle 2 (lehmer)                      :   0.52 Gi/s   4.19 GB/s best,  4.16 GB/s average, ( 1 %)   3.45 GHz   0.82 c/b   1.86 i/b  14.86 i/e   2.26 i/c 
batch shuffle 2-6 (lehmer)                    :   0.98 Gi/s   7.83 GB/s best,  7.59 GB/s average, ( 3 %)   3.56 GHz   0.45 c/b   1.41 i/b  11.29 i/e   3.10 i/c 
naive batch shuffle 2 (lehmer)                :   1.24 Gi/s   9.95 GB/s best,  9.57 GB/s average, ( 4 %)   3.61 GHz   0.36 c/b   1.67 i/b  13.36 i/e   4.60 i/c 
standard shuffle (PCG)                        :   0.60 Gi/s   4.81 GB/s best,  4.63 GB/s average, ( 4 %)   3.47 GHz   0.72 c/b   2.98 i/b  23.86 i/e   4.14 i/c 
batch shuffle 2 (PCG)                         :   0.48 Gi/s   3.82 GB/s best,  3.41 GB/s average, (12 %)   3.52 GHz   0.92 c/b   2.30 i/b  18.36 i/e   2.49 i/c 
batch shuffle 2-6 (PCG)                       :   0.90 Gi/s   7.18 GB/s best,  6.62 GB/s average, ( 8 %)   3.55 GHz   0.49 c/b   1.63 i/b  13.00 i/e   3.29 i/c 
naive batch shuffle 2 (PCG)                   :   0.97 Gi/s   7.77 GB/s best,  7.44 GB/s average, ( 4 %)   3.55 GHz   0.46 c/b   2.04 i/b  16.36 i/e   4.47 i/c 
standard shuffle (chacha)                     :   0.13 Gi/s   1.06 GB/s best,  1.02 GB/s average, ( 4 %)   3.36 GHz   3.17 c/b  16.62 i/b  132.98 i/e   5.25 i/c 
batch shuffle 2 (chacha)                      :   0.25 Gi/s   2.01 GB/s best,  1.97 GB/s average, ( 2 %)   3.38 GHz   1.68 c/b   9.05 i/b  72.42 i/e   5.38 i/c 
batch shuffle 2-6 (chacha)                    :   0.46 Gi/s   3.67 GB/s best,  3.56 GB/s average, ( 3 %)   3.44 GHz   0.94 c/b   4.91 i/b  39.25 i/e   5.23 i/c 
naive batch shuffle 2 (chacha)                :   0.24 Gi/s   1.94 GB/s best,  1.89 GB/s average, ( 3 %)   3.38 GHz   1.74 c/b   8.87 i/b  70.92 i/e   5.09 i/c 
directed_shuffle (as a reference)             :   2.14 Gi/s  17.10 GB/s best, 14.43 GB/s average, (18 %)   3.83 GHz   0.22 c/b   1.23 i/b   9.86 i/e   5.51 i/c 

